Existence of infinitely many minimal hypersurfaces in low dimensions, after F.C. Marques, A.A. Neves et A. Song (Bourbaki Seminar)

A classical result by Marston Morse asserts that on some ellipsoids of ${\mathbb R}^3$ there exists exactly 3 closed and simple geodesics. The goal of this presentation is to prove that this rigidity result does not extend to higher dimensions and, more precisely, on any smooth closed riemannian manifod of arbitrary dimension between 3 and 7 there exists infinitely many closed embedded minimal surfaces. We are going to present the origins of this theorem as well as it's proof given recently by Antoine Song.

==> bourbaki.cls_.txt <==

%%
%% This is file `bourbaki.cls',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% smfclass.dtx  (with options: `asterki')
%% 
%%
%%  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%  %% Classes, paquetages pour les publications de la SMF %%
%%  %% (c) 1999-2001 Societe mathematique de France        %%
%%  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
%%
\ProvidesClass{bourbaki}
     [2003/02/21 v2.1c
     Classe LaTeX pour les seminaires Bourbaki
     (Asterisque ou Brochure)]
\def\filename{bourbaki.cls}
\def\fileversion{2.1c}       \def\filedate{2003-02-21}
\immediate\write16{%
LaTeX document class `BOURBAKI' (\fileversion, \filedate)}
\DeclareOption{11pt}{\typeout{Desole --- le volume est en 10 points}}
\DeclareOption{12pt}{\typeout{Desole --- le volume est en 10 points}}
\newif\if@brochure
\DeclareOption{brochure}{\typeout{Brochure Bourbaki : 12 points, etc.}%
     \PassOptionsToClass{12pt}{smfart}%
     \@brochuretrue}
\DeclareOption{twocolumn}{\typeout{Desole ---
      une seule colonne dans le style BOURBAKI.}}
\DeclareOption{openbib}{\typeout{Desole ---
      pas d'option openbib dans le style BOURBAKI.}}
\DeclareOption{fleqn}{\typeout{Desole ---
      pas d'equations a gauche dans le style BOURBAKI.}}
\DeclareOption{titlepage}{\typeout{Desole ---
      pas d'option titlepage dans le style BOURBAKI.}}
\def\@bbklanguage{2}
\DeclareOption{french}%
  {\typeout{Style BOURBAKI -- version francaise}\def\@bbklanguage{1}%
   \PassOptionsToClass{french}{smfart}}
\DeclareOption{francais}%
  {\typeout{Style BOURBAKI -- version francaise}\def\@bbklanguage{1}%
   \PassOptionsToClass{french}{smfart}}
\DeclareOption{english}%
  {\typeout{Style BOURBAKI -- english version}\def\@bbklanguage{0}%
   \PassOptionsToClass{english}{smfart}}

\DeclareOption*{\PassOptionsToClass{\CurrentOption}{smfart}}

\newif\if@bbkswapnumbers
\DeclareOption{swapnumbers}
  {\typeout{Style BOURBAKI -- num\'eros avant les intitul\'es}%
   \@bbkswapnumberstrue}

\newif\if@bbkmaster
\DeclareOption{master}{\@bbkmastertrue}

\newif\if@draft


\ExecuteOptions{10pt,a4paper,twoside}
\ProcessOptions\relax

\def\smf@getfirstpage{\gdef\smf@firstpage{1}}
\def\smf@getlastpage{\clearpage
  {\advance\c@page-1 \xdef\smf@lastpage{\arabic{page}}}}
\def\smf@pages{\smf@firstpage-\smf@lastpage}

\if@bbkmaster
  \if@brochure
  \ClassWarning{bourbaki}{Options brochure et master incompatibles.
J'ignore l'option brochure.}%
  \@brochurefalse
  \fi
  \message{Fichier ma\^{\i}tre d'un Ast\'erisque Bourbaki...}
  \LoadClass{smfbook}
  \def\@classname{smfbook}
  \RequirePackage{smfenum}
  \RequirePackage[noxy]{asterisque}
  \RequirePackage[master]{smfmulti}
  \addto\do@paperrefs{\do\smf@subtitle\smf@subtitle
                      \do\smf@altsubtitle\smf@altsubtitle
                      \do\smf@bbknumero\smf@bbknumero
                      \do\smf@keywords\smf@keywords
                      \do\smf@subjclass\smf@subjclass}
  \addto\do@volumerefs{\do\smf@bbkannee\@bbkannee}
  \def\@pnumwidth{3em}

\else
  \LoadClass{smfart}
  \def\@classname{smfart}
  \if@brochure
    \textwidth 13cm
    \textheight 21.5cm
    \headheight=12pt
    \headsep 12mm
    \footskip 12mm
    \textwidth  1.2\textwidth
    \textheight 1.2\textheight
    \calclayout
    \RequirePackage{amsmath,amsfonts,amssymb}
  \else
    \RequirePackage{smfenum}
    \RequirePackage[noxy]{asterisque}
    \RequirePackage{smfmulti}
    \addto\do@paperrefs{\do\smf@subtitle\@subtitle
                        \do\smf@altsubtitle\@altsubtitle
                        \do\smf@bbknumero\@bbknumero
                        \do\smf@keywords\@keywords
                        \do\smf@subjclass\@subjclass}
    \addto\do@volumerefs{\do\smf@bbkannee\smf@bbkannee}
  \fi
\fi


\def\altsubtitle#1{\def\@altsubtitle{#1}}
\def\@altsubtitle{}
\def\subtitle#1{\def\@subtitle{#1}}
\def\@subtitle{}

\def\@setaltabstracthead{\abstractheadfont \altabstractname
  \ifx\@alttitle\@empty\else\ \textup(\emph{\@alttitle}%
       \ifx\@altsubtitle\@empty\else
            \ \textup[\emph{\@altsubtitle}\textup]\fi\textup)\fi}

\def\@bbknumero{}\def\smf@bbknumero{}
\def\@bbkannee{}\def\smf@bbkannee{}
\def\bbknumero#1{\gdef\@bbknumero{#1}\gdef\smf@bbknumero{#1}}
\def\bbkannee#1{\gdef\@bbkannee{#1}}

\if@bbkmaster

\def\smf@titleii{\clearpage
  \thispagestyle{empty}
  \ifx\@empty\addresses\else \@setaddresses\fi
  \vfill
  \hrule
  \bigskip
  \@setkeyclass
  \bigskip
  \hrule
  \vfilneg
}

\def\@setkeyclass{%
  \bgroup
  \def\baselinestretch{1}
  \abstractfont\smaller[2]
  {\abstractheadfont
   Mots clefs et classification math\'ematique par sujets \textup{(2000)}\par
   \medskip}
   \def\donot##1{}
   \let\do\do@setkeyclass
   \smf@files
  \egroup
}

\def\do@setkeyclass #1{\bgroup
   \smf@read{#1}%
   \noindent
   {\bfseries Expos\'e n\textsuperscript o \smf@bbknumero\MakePointrait}%
   \enspace\ignorespaces
   \smf@keywords\MakePointrait\enspace\ignorespaces
   \smf@subjclass\@addpunct. \par\egroup}

\def\smf@titleiii{%
  \clearpage\thispagestyle{copyright}
  \markboth{\@nx\shorttitle}{\@nx\shorttitle}
  %% INSERER UNE IMAGE
  \null
  \vskip 12\medskipamount plus 8\medskipamount
  \begin{center}\Large\bfseries\smf@boldmath
  {\MakeUppercase\@title\par}
  \end{center}
  \vskip 8\medskipamount plus 4 \medskipamount
  \@setabstract\par
  \vskip 1\bigskipamount plus 1\bigskipamount
     \penalty-100
  \@setaltabstract\par
}


%% Modifications smfmulti

\def\smfmulti@protect{%
  \let\do\relax
  \let\donot\relax
  \let\bourbakisession\relax}

\def\smf@addfile#1{\bgroup
     \smfmulti@protect
     \smf@toks=\expandafter{\smf@newfiles}%
     \xdef\smf@newfiles{\the\smf@toks\do{#1}}%
   \egroup}

\def\bbksession#1{\addtocontents{toc}{\protect\bourbakisession{#1}}%
   \bgroup
     \smfmulti@protect
     \smf@toks=\expandafter{\smf@newfiles}%
     \xdef\smf@newfiles{\the\smf@toks\donot{\bourbakisession{#1}}}
  \egroup
}

\DeclareRobustCommand{\bourbakisession}[1]{\bigskip
      \noindent
      {\itshape\MakeUppercase{#1}}\par\medskip}


%%% Table des matieres

\def\ps@contents{
  \def\@oddfoot{\normalfont\Tiny\hfil
     {\smf@LOGO\ \@setyear}}%
  \def\@evenfoot{\normalfont\tiny
     {\MakeUppercase\smf@titrecourt
      \ifx\smf@volume\@empty\else{\unskip\ \smf@volume}\fi\hfil}}%
  \def\@evenhead{\normalfont\scriptsize
     \rlap{\bfseries\thepage}\hfil {\itshape TABLE DES MATI\`ERES}\hfil}%
  \def\@oddhead{\normalfont\scriptsize
     \def\\{\unskip\space\ignorespaces}%
     \hfil {\itshape TABLE DES MATI\`ERES}\hfil
           \llap{\bfseries\thepage}}%
  \let\@mkboth\org@markboth
    }

\def\l@chapter{\@tocline{0}{0pt}{0pt}{}{}}

\def\tableofcontents{\begingroup
  \cleardoublepage
  \pagestyle{contents}\thispagestyle{contents}
  \hbox{}\vfil
  \typeout{Table des matieres}%
  \makeatletter
  \@input{\jobname.toc}%
  \global\@nobreakfalse \endgroup
  \newpage }

\def\do@smftoc #1{%
  \smf@read {#1}
  \makeatletter
  \@tocline{-2}{4pt plus 2pt}{0pt}{4em}{}{%
  {\def\smfandname{\&}\andify\smf@authors
   \hbox to 3em{\smf@bbknumero\hss}\smf@authors}
   ---
   {\itshape\let\\\relax\ignorespaces\smf@title\unskip\space
    \ifx\smf@subtitle\@empty\else
         \textup[\smf@subtitle\unskip\textup]\space\fi }}%
   {\smf@firstpage}
}

%% Resumes

\newskip \resumepreskipamount
\resumepreskipamount 18pt plus 6pt minus 6pt  % 1.5 \bigskipamount
\def\smftableofresumes{%%
  \bgroup
  \cleardoublepage
  \def\baselinestretch{1}\small
  \let\@secnumber\@empty
  \addcontentsline{toc}{chapter}{R\'esum\'es des expos\'es}
  \pagestyle{resumes}
%% IL FAUDRAIT SE DEBROUILLER POUR QU'IL Y EN AIT EXACTEMENT 5 PAR PAGE !
   \def\donot##1{##1}
   \def\bourbakisession##1{\clearpage}
  \def\do##1{\vskip\resumepreskipamount
             \do@smfresume{##1}}
  \smf@files\clearpage
  \egroup}

\def\do@smfresume #1{\bgroup
   \smf@read{#1}%
   \edef\@tempa{\noexpand\smf@silentselectlanguage{\smf@langue}}\@tempa
   \vbox{%
   \noindent
   {\def\smfandname{\&}\andify \smf@authors
     \normalfont
     \smf@authors } --
    {\itshape\let\\\relax\ignorespaces\smf@title\unskip
     \ifx\smf@subtitle\@empty\else
            \space\ignorespaces\textup[\smf@subtitle\textup]\fi}}
    \par\nobreak
    \def\smf@tempa{english}\ifx\smf@langue\smf@tempa
       \smf@abstract\else\smf@resume\fi\par
    \egroup
}

\def\ps@resumes{
  \def\@oddfoot{\normalfont\Tiny\hfil
     {\smf@LOGO\ \@setyear}}%
  \def\@evenfoot{\normalfont\tiny
     {\MakeUppercase\smf@titrecourt
      \ifx\smf@volume\@empty\else{\unskip\ \smf@volume}\fi\hfil}}%
  \def\@evenhead{\normalfont\scriptsize
     \rlap{\bfseries\thepage}\hfil {\itshape R\'ESUM\'ES DES EXPOS\'ES}\hfil}%
  \def\@oddhead{\normalfont\scriptsize
     \def\\{\unskip\space\ignorespaces}%
     \hfil {\itshape R\'ESUM\'ES DES EXPOS\'ES}\hfil
           \llap{\bfseries\thepage}}%
  \let\@mkboth\org@markboth
    }

%% Derniere de couv.

\else
  \let\@mkboth\@gobbletwo
  \let\partmark\@gobble\let\sectionmark\@gobble
  \let\subsectionmark\@gobble

  \def\@setthanks{\def\thanks##1{##1\@addpunct{{\upshape.}}}\thankses}
  \if@brochure

    \def\ps@copyright{\ps@empty}
    \def\ps@expose{\ps@empty
    \def\@evenhead{\normalfont
           \hfil \@bbknumero--\ifnum\c@page<10 0\fi\the\c@page\hfil}
    \let\@oddhead\@evenhead }
    \ps@expose

  \else

  \def\ps@copyright{\ps@empty
    \def\@oddfoot{\normalfont\Tiny\hfil {\smf@LOGO\ \@setyear}}%
    \def\@evenfoot{\normalfont\tiny
        {\MakeUppercase\smf@titrecourt
        \ifx\smf@volume\@empty\else{\unskip\ \smf@volume}\fi\hfil}}}
  \def\ps@expose{%
    \def\@oddfoot{\normalfont\Tiny\hfil {\smf@LOGO\ \@setyear}}%
    \def\@evenfoot{\normalfont\tiny
       {\MakeUppercase\smf@titrecourt
        \ifx\smf@volume\@empty\else{\unskip\ \smf@volume}\fi\hfil}}%
    \def\@evenhead{\normalfont\scriptsize
       \rlap{\bfseries\thepage}\hfil {\itshape \leftmark{}{}}\hfil}%
    \def\@oddhead{\normalfont\scriptsize
       \def\\{\unskip\space\ignorespaces}%
       \hfil {\itshape (\@bbknumero)\quad \rightmark{}{}}\hfil
             \llap{\bfseries\thepage}}%
    \let\@mkboth\org@markboth }
  \ps@expose

  \fi

  \def\@maketitle{%
  \cleardoublepage
    \thispagestyle{copyright}
  \parindent=0pt \normalfont\normalsize
  \let\@makefnmark\relax  \let\@thefnmark\relax
%% REMERCIEMENTS
  \ifx\@empty\thankses\else\@footnotetext{\@setthanks}\fi
  \topskip0\p@ %% on commence tout en haut.
%% L'ENTETE
  {\let\\\relax
   \uppercasenonmath\shorttitle
   \ifx\@empty\shortauthors \let\shortauthors\shorttitle
     \else \uppercasenonmath\shortauthors \andify\shortauthors \fi
     \toks@\@xp{\shortauthors}\@temptokena\@xp{\shorttitle}%
     \edef\@tempa{\@nx\markboth{\the\toks@}{\the\@temptokena}}%
   \@tempa}
  \vtop to 55 true mm{%
  \hbox to\textwidth{S\'eminaire BOURBAKI\hfil \@date}
  \hbox to\textwidth{\if@brochure
     \@bbkannee, n\raise4pt\hbox{\small o} \@bbknumero\else
     \smf@bbkannee, n\raise4pt\hbox{\small o} \@bbknumero,
        p.~\smf@firstpage\ \`a \smf@lastpage
    \fi
    \hss}
    \vfil
    {\centering\bf
     \MakeUppercase\@title \@@par
     \ifx\@empty\@subtitle\else\textup[\@subtitle\textup]\@@par\fi
     \bigskip
     {\normalfont \smfbyname\ }\authors\@@par
    \vfil
    \ifx\@empty\@dedicatory
         \else{\raggedleft\it\@dedicatory\@@par}\vfil\fi}\par}%
  }


\renewcommand{\author}[2][]{%
  \ifx\@empty\authors
    \gdef\shortauthors{#1}\gdef\authors{#2}%
  \else
    \g@addto@macro\shortauthors{\and#1}%
    \g@addto@macro\authors{\and#2}%
  \fi
  \g@addto@macro\addresses{\author{#2}}%
}

\def\@setaddresses{\par
  \nobreak \begingroup
  \parindent \addressindent\normalfont
  \def\author##1{\begingroup
    \addvspace\bigskipamount \indent ##1\par\endgroup}%
  \def\\{\par\nobreak\ignorespaces}%
  \interlinepenalty\@M
  \def\address##1##2{\begingroup
    \par\nobreak\addvspace\medskipamount\indent
    \@ifnotempty{##1}{(\ignorespaces##1\unskip) }%
    {\normalfont\ignorespaces##2}\par\endgroup}%
  \def\curraddr##1##2{\begingroup
    \@ifnotempty{##2}{\nobreak\indent{\itshape Addresse courante}%
      \@ifnotempty{##1}{, \ignorespaces##1\unskip}~:\space
      ##2\par\endgroup}}%
  \def\email##1##2{\begingroup
    \@ifnotempty{##2}{\nobreak\indent{\itshape \emailname}%
      \@ifnotempty{##1}{, \ignorespaces##1\unskip}~:\space
      \ttfamily##2\par\endgroup}}%
  \def\urladdr##1##2{\begingroup
    \@ifnotempty{##2}{\nobreak\indent{\itshape \urlname}%
      \@ifnotempty{##1}{, \ignorespaces##1\unskip}~:\space
      \ttfamily##2\par\endgroup}}%
  \addresses
  \endgroup
}
\def\emailname{E-mail}
\def\urlname{Web}

\def\baselinestretch{1.1}
\parskip 0pt plus 4pt

\binoppenalty 2500 % normalement 700
\relpenalty 1500   % normalement 500

\newdimen\addressindent
\addressindent .5\textwidth

\fi

\def\part{\@startsection{part}{1}%
  \z@{3\linespacing\@plus\linespacing}{2\linespacing}%
  {\raggedright\normalfont\bfseries\smf@boldmath\MakeUppercase}}
\def\section{\@startsection{section}{1}%
  \z@{2\linespacing\@plus\linespacing}{\linespacing}%
  {\raggedright\normalfont\bfseries\smf@boldmath\MakeUppercase}}
\def\specialsection{\@startsection{section}{1}%
  \z@{2\linespacing\@plus\linespacing}{\linespacing}%
  {\centering\normalfont\bfseries\smf@boldmath\MakeUppercase}}
\let\sectionname\@empty
\def\subsection{\@startsection{subsection}{2}%
  \z@{.7\linespacing\@plus.7\linespacing}{.3\linespacing}
  {\normalfont\bfseries\smf@boldmath}}
\let\Subsection\subsection

\let\bibliosection\specialsection
\def\bibliofont{\normalfont}
  % {\def\baselinestretch{1.2}\normalfont}
  % \let\specialsection\section

\def\th@plain{%
  \let\thm@indent\noindent
  \thm@headfont{\normalfont\scshape}%
  \thm@notefont{\normalfont}%
  \thm@preskip.5\linespacing \@plus .5\linespacing
  \thm@postskip\thm@preskip
  \thm@headpunct{\pointrait}
  \itshape }
\def\th@definition{\th@plain }  %  was \upshape
\def\th@remark{\th@definition \thm@headfont{\itshape} \upshape}

%%%% THEOREMES, DEFINITIONS
\if@bbkswapnumbers\swapnumbers\fi

\theoremstyle{plain}
\newtheorem{defi}{\definame}[section]
\newtheorem{prop}[defi]{\propname}
\newtheorem{theo}[defi]{\theoname}
\newtheorem{conj}[defi]{\conjname}
\newtheorem{coro}[defi]{\coroname}
\newtheorem{fait}[defi]{\faitname}
\theoremstyle{definition}
\newtheorem{lemm}[defi]{\lemmname}
\theoremstyle{remark}
\newtheorem{rema}[defi]{\remaname}
\newtheorem{exem}[defi]{\exemname}
\theoremstyle{plain}

\newenvironment{enonce}[2][plain]%
  {\let\smfenonce\relax \theoremstyle{#1}%
   \newtheorem{smfenonce}[\smf@thm]{#2}%
    \begin{smfenonce}}%
    {\end{smfenonce}}%
\newenvironment{enonce*}[2][plain]%
    {\let\smfenonce\relax \theoremstyle{#1}%
     \newtheorem*{smfenonce}{#2}%
     \begin{smfenonce}}%
    {\end{smfenonce}}%
    
    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%PEIGNE DE DIRAC: lettre `sha' cyrillique

\input cyracc.def
\font\tencyr=wncyr10
\def\cyr{\tencyr\cyracc}
\newcommand{\sha}{{\mbox{\cyr Sh}}}


%%%% CITATIONS

\def\@cite#1#2{{%
 \m@th\upshape\mdseries[{#1}{\if@tempswa, #2\fi}]}}

%%%% FIN DU DOCUMENT

\g@addto@macro\smf@captionsenglish{\def\faitname{Fact}}
\g@addto@macro\smf@captionsfrench{\def\faitname{Fait}}



\def\smf@enddoc{%
  \par\vskip 2\bigskipamount
  \bgroup
  \def\baselinestretch{1}\normalfont
  \raggedright
  \ifx\@empty\@translators\else \@settranslators\medskip \fi
  \ifx\@empty\addresses   \else \@setaddresses             \fi
  \par\egroup}
\endinput
%%
%% End of file `bourbaki.cls'.



